Robustness of Gaian Feedbacks to Climate Perturbations

The Gaia hypothesis postulates that life regulates its environment to be favorable for its own survival. Most planets experience numerous perturbations throughout their lifetimes such as asteroid impacts, volcanism, and the evolution of their host star's luminosity. For the Gaia hypothesis to be viable, life must be able to keep the conditions of its host planet habitable, even in the face of these challenges. ExoGaia, a model created to investigate the Gaia hypothesis, has been previously used to demonstrate that a randomly mutating biosphere is in some cases capable of maintaining planetary habitability. However, those model scenarios assumed that all non-biological planetary parameters were static, neglecting the inevitable perturbations that real planets would experience. To see how life responds to climate perturbations to its host planet, we created three climate perturbations in ExoGaia: one rapid cooling of a planet and two heating events, one rapid and one gradual. The planets on which Gaian feedbacks emerge without climate perturbations are the same planets on which life is most likely to survive each of our perturbation scenarios. Biospheres experiencing gradual changes to the environment are able to survive changes of larger magnitude than those experiencing rapid perturbations, and the magnitude of change matters more than the sign. These findings suggest that if the Gaia hypothesis is correct, then typical perturbations that a planet would experience may be unlikely to disrupt Gaian systems.

==> README.txt <==
Enclosed are all source files for the paper "Robustness of Gaian Feedbacks to Climate Perturbations." The paper was written using the MNRAS style LaTeX and BibTeX. All figures are included with ".png" extensions and are referenced accordingly in the LaTeX file. Please contact oalcabes@uchicago.edu with any problems regarding files or formatting.

